PolyFit: Polynomial-based Indexing Approach for Fast Approximate Range Aggregate Queries

Range aggregate queries find frequent application in data analytics. In some use cases, approximate results are preferred over accurate results if they can be computed rapidly and satisfy approximation guarantees. Inspired by a recent indexing approach, we provide means of representing a discrete point data set by continuous functions that can then serve as compact index structures. More specifically, we develop a polynomial-based indexing approach, called PolyFit, for processing approximate range aggregate queries. PolyFit is capable of supporting multiple types of range aggregate queries, including COUNT, SUM, MIN and MAX aggregates, with guaranteed absolute and relative error bounds. Experiment results show that PolyFit is faster and more accurate and compact than existing learned index structures.

==> EDBT2021/Experiment3_Time_MeasuredErel/COUNT1D/command_accuracy_querytime_hist_stx_rol.txt <==
set style fill pattern 1 border
set xlabel "{/*2.0 measured relative error (%)}" offset 0,-0.3
set ylabel "{/*2.0 query response time (ns)}" offset -1,0
set ylabel rotate by 90
set tics font "Helvetica,14"
set logscale x
set xrange [0.01:10]
set logscale y
#unset logscale y

set grid ytics

set lmargin 14.5
set rmargin 4.5
set tmargin 2.5
set bmargin 4.5

file1 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\entropyhist"
file2 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\stx"

file3 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\DBest"
file4 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\VerdictDB"

file5 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\polyfit"


set key spacing 1.4
set key top right

plot file3 using 1:2 title "{/*1.5 DBest}" ls 12 pt 5 lw 3 ps 2 with linespoints, file4 using 1:2 title "{/*1.5 VerdictDB}" ls 13 pt 5 lw 3 ps 2 with linespoints, file1 using 1:2 title "{/*1.5 Hist}" ls 6 lw 3 ps 2 with linespoints, file2 using 1:2 title "{/*1.5 S-tree}" ls 2 pt 5 lw 3 ps 2 with linespoints, file5 using 1:2 title "{/*1.5 PolyFit-2}" ls 7 lw 3 ps 2 with linespoints, 

==> EDBT2021/Experiment3_Time_MeasuredErel/COUNT1D/plot_command.txt <==
set style fill pattern 1 border
set xlabel "{/*2.0 measured relative error (%)}" offset 0,-0.3
set ylabel "{/*2.0 query response time (ns)}" offset -1,0
set ylabel rotate by 90
set tics font "Helvetica,14"
set logscale x
set xrange [0.01:10]
set logscale y
#unset logscale y

set grid ytics

set lmargin 14.5
set rmargin 4.5
set tmargin 2.5
set bmargin 4.5

file1 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\entropyhist"
file2 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\stx"
file3 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\DBest"
file4 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\VerdictDB"
file5 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\polyfit"
file6 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT1D\\PLATO"

set key spacing 1.4
#set key at 0.08, 40000
#set key top left
set key outside
set key top right

set size square 1,1

plot file3 using 1:2 title "{/*1.5 DBest}" ls 12 pt 3 lw 3 ps 2 with linespoints, file4 using 1:2 title "{/*1.5 VerdictDB}" ls 13 pt 5 lw 3 ps 2 with linespoints, file6 using 1:2 title "{/*1.5 PLATO}" ls 13 pt 4 lw 3 ps 2, file1 using 1:2 title "{/*1.5 Hist}" ls 6 lw 3 ps 2 with linespoints, file2 using 1:2 title "{/*1.5 S-tree}" ls 2 pt 5 lw 3 ps 2 with linespoints, file5 using 1:2 title "{/*1.5 PolyFit-2}" ls 7 lw 3 ps 2 with linespoints

==> EDBT2021/Experiment3_Time_MeasuredErel/COUNT2D/plot_command.txt <==
set style fill pattern 1 border
set xlabel "{/*2.0 measured relative error (%)}" offset 0,-0.3
set ylabel "{/*2.0 query response time (ns)}" offset -1,0
set ylabel rotate by 90
set tics font "Helvetica,14"
set logscale x
set xtics ("0.5" 0.5, "1.0" 1.0, "5.0" 5.0, "10.0" 10.0)
set xrange [0.5:]
set logscale y
#unset logscale y

set grid ytics

set lmargin 14.5
set rmargin 4.5
set tmargin 2.5
set bmargin 4.5

file3 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT2D\\DBest"
file4 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT2D\\VerdictDB"
file5 = "D:\\Polyfit_experiments\\EDBT2021\\Experiment3_Time_MeasuredErel\\COUNT2D\\polyfit"

set key spacing 1.4
#set key top right
set key outside
set key top right

set size square 1,1

plot file3 using 1:2 title "{/*1.5 DBest}" ls 12 pt 3 lw 3 ps 2 with linespoints, file4 using 1:2 title "{/*1.5 VerdictDB}" ls 13 pt 5 lw 3 ps 2 with linespoints, file5 using 1:2 title "{/*1.5 PolyFit-3}" lc 9 pt 13 lw 3 ps 2 with linespoints


